New Global F-theory GUTs with U(1) symmetries

We construct global F-theory GUTs with SU(5) x U(1) gauge group defined by specifying a fully resolved Calabi-Yau fourfold and consistent four-form G-flux. Its specific U(1) charged matter spectrum allows the desired Yukawa couplings, but forbids dangerous proton decay operators. The model we find: (1) does not follow from an underlying higgsed E8 gauge group (2) leaves the class of theories that can be analyzed with current split-spectral cover techniques. This avoids recently proposed no-go theorems for models with hypercharge flux, as required to break the GUT group. The appearance of additional fields is related geometrically to considering a more general class of sections and 4-1 splits. We show explicitly that the four-dimensional chiral matter index can still be computed using three-dimensional one-loop Chern-Simons terms.

==> abstract.txt <==
We construct global F-theory GUTs with SU(5) x U(1) gauge group
defined by specifying a fully resolved Calabi-Yau fourfold and
consistent four-form G-flux. Its specific U(1) charged matter spectrum
allows the desired Yukawa couplings, but forbids dangerous proton
decay operators. The model we find: (1) does not follow from an
underlying higgsed E8 gauge group (2) leaves the class of theories
that can be analysed, even locally, with current split-spectral cover
techniques. This allows to avoid various recently proposed no-go
theorems for models with hypercharge flux required to break the GUT
group. The appearance of additional fields is related geometrically to
considering a more general class of sections and 4-1 splits. We show
explicitly that the four-dimensional chiral matter index can still be
computed using three-dimensional one-loop Chern-Simons terms.

